Intermittent Connectivity for Exploration in Communication-Constrained Multi-Agent Systems

Motivated by exploration of communication-constrained underground environments using robot teams, we study the problem of planning for intermittent connectivity in multi-agent systems. We propose a novel concept of information-consistency to handle situations where the plan is not initially known by all agents, and suggest an integer linear program for synthesizing information-consistent plans that also achieve auxiliary goals. Furthermore, inspired by network flow problems we propose a novel way to pose connectivity constraints that scales much better than previous methods. In the second part of the paper we apply these results in an exploration setting, and propose a clustering method that separates a large exploration problem into smaller problems that can be solved independently. We demonstrate how the resulting exploration algorithm is able to coordinate a team of ten agents to explore a large environment.

==> data/adaptive.csv <==
x,y,logy
3,0.005697011947631836,-2.2443528697507737
4,0.02836894989013672,-1.5471567398248616
5,0.029613018035888672,-1.528517328864028
6,0.11279892921447754,-0.9476950230339793
7,0.21655988693237305,-0.664421983986069
8,0.25911617279052734,-0.5865054795866032
9,0.3497798442840576,-0.45620521992427787
10,0.9669671058654785,-0.014588299426917617
11,5.121480226516724,0.7093955002921088
12,8.653008222579956,0.937167116406516


==> data/flow.csv <==
x,y,logy
3,0.0045566558837890625,-2.341353767865765
4,0.015424013137817383,-1.8118026135190994
5,0.01270604133605957,-1.8959897361254718
6,0.03232002258300781,-1.4905283444422457
7,0.04086494445800781,-1.388649087020407
8,0.05375218391418457,-1.2696038859684247
9,0.053786277770996094,-1.2693285096213185
10,0.08719182014465332,-1.0595242562677882
11,0.10373401641845703,-0.9840788065775592
12,0.15520596504211426,-0.8090915914857438
13,0.15393519401550293,-0.8126620765989966
14,0.19847989082336426,-0.7022834876255264
15,0.20421195030212402,-0.6899188469777524
16,0.27174997329711914,-0.5658304899166058
17,0.3235499858856201,-0.4900586147872147
18,0.3848850727081299,-0.4146689321535301
19,0.39824819564819336,-0.39984618318987725
20,0.5296881198883057,-0.27597976753034975
21,0.535599946975708,-0.2711594746550969
22,0.6999411582946777,-0.15493846813151899
23,0.7696139812469482,-0.1137270512570861
24,0.8858668804168701,-0.05263153482171705
25,1.1141350269317627,0.0469378280888065
26,1.1140258312225342,0.04689526105974316
27,1.329496145248413,0.1236870824725725
28,1.416520118713379,0.15122274714742287
29,1.6668028831481934,0.22188424300570353
30,1.7015211582183838,0.23083735386694976
31,1.8079209327697754,0.2571794332119936
32,2.1466729640960693,0.3317658866781131
33,2.660069227218628,0.4248929391152134
34,2.634498119354248,0.42069789288627374
35,3.65659499168396,0.5630768600871662
36,3.1640541553497314,0.5002439081910866
37,4.191123962402344,0.6223305063101333
38,3.8836066722869873,0.5892352385621029
39,5.610424041748047,0.7489956869302493
40,4.591799974441528,0.6619829612957645
41,4.773990869522095,0.6788815840632864
42,5.423986911773682,0.7343186328960044
43,5.596534967422485,0.7479192215980184
44,6.380523920059204,0.8048563411425839
45,9.194749116897583,0.9635398838042819
46,7.413696050643921,0.8700347766983938
47,7.674745082855225,0.8850639592700185
48,8.705799102783203,0.9398086410479632
49,12.443520069122314,1.0949432525691563


==> data/flow_20.csv <==
x,y,logy
3,0.0045566558837890625,-2.341353767865765
4,0.015424013137817383,-1.8118026135190994
5,0.01270604133605957,-1.8959897361254718
6,0.03232002258300781,-1.4905283444422457
7,0.04086494445800781,-1.388649087020407
8,0.05375218391418457,-1.2696038859684247
9,0.053786277770996094,-1.2693285096213185
10,0.08719182014465332,-1.0595242562677882
11,0.10373401641845703,-0.9840788065775592
12,0.15520596504211426,-0.8090915914857438
13,0.15393519401550293,-0.8126620765989966
14,0.19847989082336426,-0.7022834876255264
15,0.20421195030212402,-0.6899188469777524
16,0.27174997329711914,-0.5658304899166058
17,0.3235499858856201,-0.4900586147872147
18,0.3848850727081299,-0.4146689321535301
19,0.39824819564819336,-0.39984618318987725
20,0.5296881198883057,-0.27597976753034975
21,0.535599946975708,-0.2711594746550969


==> data/powerset.csv <==
x,y,logy
3,0.009496212005615234,-2.0224495981982584
4,0.101837158203125,-0.9920937283049251
5,0.47991180419921875,-0.3188385677680657
6,359.5702061653137,2.5557836990955165

